Quenching timescales of galaxies in the EAGLE simulations

We use the \eagle\ simulations to study the connection between the quenching timescale, $\tau_{\rm Q}$, and the physical mechanisms that transform star-forming galaxies into passive galaxies. By quantifying $\tau_{\rm Q}$ in two complementary ways - as the time over which (i) galaxies traverse the green valley on the colour-mass diagram, or (ii) leave the main sequence of star formation and subsequently arrive on the passive cloud in specific star formation rate (SSFR)-mass space - we find that the $\tau_{\rm Q}$ distribution of high-mass centrals, low-mass centrals and satellites are divergent. In the low stellar mass regime where $M_{\star}<10^{9.6}M_{\odot}$, centrals exhibit systematically longer quenching timescales than satellites ($\approx 4$~Gyr compared to $\approx 2$~Gyr). Satellites with low stellar mass relative to their halo mass cause this disparity, with ram pressure stripping quenching these galaxies rapidly. Low mass centrals are quenched as a result of stellar feedback, associated with long $\tau_{\rm Q}\gtrsim 3$~Gyr. At intermediate stellar masses where $10^{9.7}\,\rm M_{\odot}<M_{\star}<10^{10.3}\,\rm M_{\odot}$, $\tau_{\rm Q}$ are the longest for both centrals and satellites, particularly for galaxies with higher gas fractions. At $M_{\star}\gtrsim 10^{10.3}\,\rm M_{\odot}$, galaxy merger counts and black hole activity increase steeply for all galaxies. Quenching timescales for centrals and satellites decrease with stellar mass in this regime to $\tau_{\rm Q}\lesssim2$~Gyr. In anticipation of new intermediate redshift observational galaxy surveys, we analyse the passive and star-forming fractions of galaxies across redshift, and find that the $\tau_{\rm Q}$ peak at intermediate stellar masses is responsible for a peak (inflection point) in the fraction of green valley central (satellite) galaxies at $z\approx 0.5-0.7$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
